Spectra of Cardinality Queries over Description Logic Knowledge Bases

Recent works have explored the use of counting queries coupled with Description Logic ontologies. The answer to such a query in a model of a knowledge base is either an integer or $\infty$, and its spectrum is the set of its answers over all models. While it is unclear how to compute and manipulate such a set in general, we identify a class of counting queries whose spectra can be effectively represented. Focusing on atomic counting queries, we pinpoint the possible shapes of a spectrum over $\mathcal{ALCIF}$ ontologies: they are essentially the subsets of $\mathbb{N} \cup \{ \infty \}$ closed under addition. For most sublogics of $\mathcal{ALCIF}$, we show that possible spectra enjoy simpler shapes, being $[ m, \infty ]$ or variations thereof. To obtain our results, we refine constructions used for finite model reasoning and notably rely on a cycle-reversion technique for the Horn fragment of $\mathcal{ALCIF}$. We also study the data complexity of computing the proposed effective representation and establish the $\mathsf{FP}^{\mathsf{NP}[\log]}$-completeness of this task under several settings.

==> dl-lattice-full.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dl] (37) at (17, -0.75) {$\ALCIF$};
		\node [style=dl] (38) at (17, -1.75) {$\ALCF$};
		\node [style=dl] (39) at (14, -1.75) {$\ALCI$};
		\node [style=dl] (40) at (20, -2.75) {$\Horn\ALCF$};
		\node [style=dl] (41) at (17, -3.75) {$\Horn\ALC$};
		\node [style=dl] (42) at (23, -4.75) {$\ELI$};
		\node [style=dl] (43) at (20, -4.75) {$\ELbot$};
		\node [style=dl] (44) at (14, -2.75) {$\ALC$};
		\node [style=dl] (45) at (26, -4.75) {$\ELF$};
		\node [style=dl] (46) at (23, -5.75) {$\EL$};
		\node [style=dl] (47) at (23, -3.75) {$\ELFbot$};
		\node [style=dl] (48) at (26, -3.75) {$\ELIF$};
		\node [style=dl] (49) at (21.5, -5.75) {$\dllite$};
		\node [style=dl] (50) at (24.5, -4.75) {$\dllitef$};
		\node [style=dl] (51) at (17, -2.75) {$\Horn\ALCI$};
		\node [style=dl] (52) at (20, -1.75) {$\Horn\ALCIF$};
		\node [style=dl] (53) at (23, -2.75) {$\ELIFbot$};
		\node [style=dl] (54) at (20, -3.75) {$\ELIbot$};
		\node [style=dl] (55) at (17, 5.25) {$\ALCIF$};
		\node [style=dl] (56) at (14, 4.25) {$\ALCF$};
		\node [style=dl] (57) at (17, 4.25) {$\ALCI$};
		\node [style=dl] (58) at (17, 3.25) {$\Horn\ALCF$};
		\node [style=dl] (59) at (17, 2.25) {$\Horn\ALC$};
		\node [style=dl] (60) at (26, 1.25) {$\ELI$};
		\node [style=dl] (61) at (20, 1.25) {$\ELbot$};
		\node [style=dl] (62) at (14, 3.25) {$\ALC$};
		\node [style=dl] (63) at (23, 1.25) {$\ELF$};
		\node [style=dl] (64) at (23, 0.25) {$\EL$};
		\node [style=dl] (65) at (20, 2.25) {$\ELFbot$};
		\node [style=dl] (66) at (26, 2.25) {$\ELIF$};
		\node [style=dl] (67) at (24.5, 0.25) {$\dllite$};
		\node [style=dl] (68) at (24.5, 1.25) {$\dllitef$};
		\node [style=dl] (69) at (20, 3.25) {$\Horn\ALCI$};
		\node [style=dl] (70) at (20, 4.25) {$\Horn\ALCIF$};
		\node [style=dl] (71) at (23, 3.25) {$\ELIFbot$};
		\node [style=dl] (72) at (23, 2.25) {$\ELIbot$};
		\node [style=dl] (73) at (17, -7) {$\ALCIF$};
		\node [style=dl] (74) at (17, -8) {$\ALCF$};
		\node [style=dl] (75) at (14, -8) {$\ALCI$};
		\node [style=dl] (76) at (20, -9) {$\Horn\ALCF$};
		\node [style=dl] (77) at (17, -10) {$\Horn\ALC$};
		\node [style=dl] (78) at (23, -11) {$\ELI$};
		\node [style=dl] (79) at (20, -11) {$\ELbot$};
		\node [style=dl] (80) at (14, -9) {$\ALC$};
		\node [style=dl] (81) at (26, -11) {$\ELF$};
		\node [style=dl] (82) at (23, -12) {$\EL$};
		\node [style=dl] (83) at (23, -10) {$\ELFbot$};
		\node [style=dl] (84) at (26, -10) {$\ELIF$};
		\node [style=dl] (89) at (20, -8) {$\ELIFbot$};
		\node [style=dl] (90) at (17, -9) {$\ELIbot$};
		\node [style=dl] (91) at (17, -13) {$\ALCIF$};
		\node [style=dl] (92) at (14, -14) {$\ALCF$};
		\node [style=dl] (93) at (17, -14) {$\ALCI$};
		\node [style=dl] (94) at (17, -15) {$\Horn\ALCF$};
		\node [style=dl] (95) at (17, -16) {$\Horn\ALC$};
		\node [style=dl] (96) at (26, -17) {$\ELI$};
		\node [style=dl] (97) at (20, -17) {$\ELbot$};
		\node [style=dl] (98) at (14, -15) {$\ALC$};
		\node [style=dl] (99) at (23, -17) {$\ELF$};
		\node [style=dl] (100) at (23, -18) {$\EL$};
		\node [style=dl] (101) at (20, -16) {$\ELFbot$};
		\node [style=dl] (102) at (26, -16) {$\ELIF$};
		\node [style=dl] (103) at (24.5, -18) {$\dllite$};
		\node [style=dl] (104) at (24.5, -17) {$\dllitef$};
		\node [style=dl] (107) at (20, -14) {$\ELIFbot$};
		\node [style=dl] (108) at (20, -15) {$\ELIbot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (37);
		\draw [style=behindedge] (38) to (37);
		\draw (44) to (39);
		\draw [style=behindedge] (44) to (38);
		\draw (41) to (44);
		\draw [style=behindedge] (40) to (38);
		\draw [style=behindedge] (41) to (40);
		\draw (46) to (43);
		\draw (46) to (45);
		\draw (46) to (42);
		\draw (42) to (48);
		\draw (45) to (48);
		\draw [style=behindedge] (49) to (50);
		\draw [style=behindedge] (43) to (47);
		\draw [style=behindedge] (47) to (45);
		\draw (52) to (37);
		\draw [style=behindedge] (40) to (52);
		\draw (41) to (51);
		\draw (51) to (39);
		\draw (43) to (41);
		\draw [style=behindedge] (47) to (40);
		\draw (52) to (53);
		\draw (53) to (48);
		\draw (54) to (42);
		\draw (51) to (54);
		\draw [style=behindedge] (47) to (53);
		\draw (54) to (43);
		\draw (53) to (54);
		\draw [style=behindedge] (50) to (53);
		\draw (49) to (54);
		\draw (52) to (51);
		\draw [style=behindedge] (57) to (55);
		\draw (56) to (55);
		\draw [style=behindedge] (62) to (57);
		\draw (62) to (56);
		\draw (59) to (62);
		\draw (58) to (56);
		\draw (59) to (58);
		\draw (64) to (61);
		\draw (64) to (63);
		\draw (64) to (60);
		\draw (60) to (66);
		\draw (63) to (66);
		\draw (67) to (68);
		\draw (61) to (65);
		\draw (65) to (63);
		\draw (70) to (55);
		\draw (58) to (70);
		\draw [style=behindedge] (59) to (69);
		\draw [style=behindedge] (69) to (57);
		\draw (61) to (59);
		\draw (65) to (58);
		\draw (70) to (71);
		\draw (71) to (66);
		\draw [style=behindedge] (72) to (60);
		\draw [style=behindedge] (69) to (72);
		\draw (65) to (71);
		\draw [style=behindedge] (72) to (61);
		\draw [style=behindedge] (71) to (72);
		\draw [style=behindedge] (68) to (71);
		\draw [style=behindedge] (67) to (72);
		\draw [style=behindedge] (70) to (69);
		\draw (75) to (73);
		\draw [style=behindedge] (74) to (73);
		\draw (80) to (75);
		\draw [style=behindedge] (80) to (74);
		\draw (77) to (80);
		\draw [style=behindedge] (76) to (74);
		\draw [style=behindedge] (77) to (76);
		\draw (82) to (79);
		\draw (82) to (81);
		\draw (82) to (78);
		\draw (78) to (84);
		\draw (81) to (84);
		\draw [style=behindedge] (79) to (83);
		\draw [style=behindedge] (83) to (81);
		\draw (79) to (77);
		\draw [style=behindedge] (83) to (76);
		\draw (89) to (84);
		\draw (90) to (78);
		\draw (89) to (90);
		\draw (89) to (73);
		\draw [style=behindedge] (76) to (89);
		\draw (77) to (90);
		\draw (90) to (75);
		\draw (89) to (90);
		\draw [style=behindedge] (93) to (91);
		\draw (92) to (91);
		\draw [style=behindedge] (98) to (93);
		\draw (98) to (92);
		\draw (95) to (98);
		\draw (94) to (92);
		\draw (95) to (94);
		\draw (100) to (97);
		\draw (100) to (99);
		\draw (100) to (96);
		\draw (96) to (102);
		\draw (99) to (102);
		\draw (103) to (104);
		\draw (97) to (101);
		\draw (101) to (99);
		\draw (97) to (95);
		\draw (101) to (94);
		\draw (107) to (102);
		\draw [style=behindedge] (108) to (96);
		\draw [style=behindedge] (107) to (108);
		\draw [style=behindedge] (104) to (107);
		\draw [style=behindedge] (103) to (108);
		\draw (107) to (91);
		\draw (94) to (107);
		\draw [style=behindedge] (95) to (108);
		\draw [style=behindedge] (108) to (93);
		\draw [style=behindedge] (107) to (108);
	\end{pgfonlayer}
\end{tikzpicture}

